Generating and Sampling Orbits for Lifted Probabilistic Inference

A key goal in the design of probabilistic inference algorithms is identifying and exploiting properties of the distribution that make inference tractable. Lifted inference algorithms identify symmetry as a property that enables efficient inference and seek to scale with the degree of symmetry of a probability model. A limitation of existing exact lifted inference techniques is that they do not apply to non-relational representations like factor graphs. In this work we provide the first example of an exact lifted inference algorithm for arbitrary discrete factor graphs. In addition we describe a lifted Markov-Chain Monte-Carlo algorithm that provably mixes rapidly in the degree of symmetry of the distribution.

==> data/5pigeon-10stagger.txt <==
n tv
1	1.5981501538664418
2	1.5004375195247162
3	1.4496907228487779
4	1.4182910989845776
5	1.3981186925395104
6	1.3849631390089514
7	1.377777799999998
8	1.3777777800000028
9	1.3777777780000016
10	1.2558275791818083
11	1.1936392370877034
12	1.187046322469131
13	1.1864755310148118
14	1.186418451869384
15	1.1864127439548382
16	1.1864121731633877
17	1.186412116084244
18	1.1864121103763288
19	1.1864121098055278
20	1.0805432175357892
21	1.0260910695080114
22	1.0203998900894466
23	1.0199118043442146
24	1.0198629957696865
25	1.0198581149122372
26	1.0198576268264945
27	1.0198575780179182
28	1.0198575731370632
29	1.0198575726489745
30	0.9288473584406167
31	0.8820342216852579
32	0.8771411373813263
33	0.8767215926664986
34	0.8766796381950113
35	0.8766754427478628
36	0.8766750232031527
37	0.8766749812486786
38	0.8766749770532347
39	0.8766749766336897
40	0.7984425162873132
41	0.7582016107627431
42	0.7539951149359403
43	0.7536344722050614
44	0.7535984079319726
45	0.7535948015046651
46	0.7535944408619337
47	0.753594404797659
48	0.7535944011912354
49	0.7535944008305923
50	0.6863455815826366
51	0.6517542606754316
52	0.6481381489387478
53	0.6478281385594645
54	0.6477971375215369
55	0.647794037417747
56	0.6477937274073667
57	0.647793696406327
58	0.6477936933062212
59	0.6477936929962174
60	0.5899863620776037
61	0.5602514677532395
62	0.557142946668039
63	0.5568764601227036
64	0.5568498114681747
65	0.5568471466027209
66	0.5568468801161734
67	0.5568468534675185
68	0.5568468508026574
69	0.5568468505361686
70	0.5071554190516555
71	0.4815951413518653
72	0.47892299431872126
73	0.4786939210889535
74	0.47867101376597354
75	0.4786687230336783
76	0.47866849396044814
77	0.4786684710531288
78	0.47866846876239244
79	0.47866846853332023
80	0.43595348013957225
81	0.4139817281850074
82	0.41168471369677767
83	0.4114878011489741
84	0.4114681098941938
85	0.41146614076871757
86	0.4114659438561663
87	0.41146592416491073
88	0.4114659221957896
89	0.411465921998875
90	0.3747479073996548
91	0.35586087267570043
92	0.3538863355949171
93	0.35371706853773643
94	0.35370014183201626
95	0.3536984491614457
96	0.353698279894387
97	0.3536982629676809
98	0.35369826127501086
99	0.3536982611057453


==> data/5pigeon-5stagger.txt <==
n tv
1	1.5981501538664418
2	1.5004375195247162
3	1.4496907228487779
4	1.4182910989845776
5	1.2976802849144122
6	1.2252678114941664
7	1.203277682519918
8	1.1926152826590317
9	1.1875231764482665
10	1.084517289429584
11	1.033354184418927
12	1.0227497535327723
13	1.0222585334638412
14	1.0222094114569509
15	0.9316458902375643
16	0.8856564490286666
17	0.8803638712259338
18	0.8799410525277808
19	0.8798987706579686
20	0.8019432900106778
21	0.7620523908135743
22	0.7578007010379936
23	0.7574367467550058
24	0.7574003513267072
25	0.6902986213160989
26	0.6559611611459036
27	0.6523006234481656
28	0.6519873384318713
29	0.6519560099302396
30	0.5941968409295196
31	0.5646396685123674
32	0.5614881363466384
33	0.5612184664833659
34	0.5611914994970408
35	0.5114740291415684
36	0.48603167153918225
37	0.4833184515315103
38	0.4830863247735172
39	0.483063112097719
40	0.44026762925490565
41	0.4183672550833013
42	0.4160314536843645
43	0.41583164332690337
44	0.41581166229115646
45	0.3789743846578366
46	0.3601229038038671
47	0.35811206856736694
48	0.35794007556107066
49	0.35792287626044283
50	0.3262142306193522
51	0.3099871944590654
52	0.30825614870671225
53	0.3081081003543189
54	0.30809329551907766
55	0.28079922397414786
56	0.26683127085247876
57	0.2653411084290785
58	0.26521367118543904
59	0.265200927461077
60	0.24170679878104068
61	0.22968342923068424
62	0.2284006470520044
63	0.2282909514640227
64	0.22827998190522183
65	0.20805674466849794
66	0.19770724131879178
67	0.1966029910805106
68	0.19650856717679213
69	0.19649912478642004
70	0.1790913896694809
71	0.1701827225802727
72	0.1692321654982083
73	0.1691508871737393
74	0.16914275934129158
75	0.154158541569524
76	0.14649012187469573
77	0.14567187244615817
78	0.14560190958962954
79	0.14559491330397778
80	0.13269680384886698
81	0.12609596766208842
82	0.12539161429210824
83	0.12533139157805123
84	0.12532536930664562
85	0.1142229357153165
86	0.10854105666956562
87	0.10793474862892571
88	0.10788291004673449
89	0.10787772618851539
90	0.09832097171222598
91	0.09343011464219139
92	0.09290820624137146
93	0.09286358456256318
94	0.09285912239468265
95	0.08463285597825658
96	0.08042289642725103
97	0.0799736405248435
98	0.07993523102104463
99	0.07993139007066502


==> data/5pigeon-gibbs.txt <==
n tv	
1	0.799075077
2	0.75021876
3	0.724845361
4	0.709145549
5	0.699059346
6	0.69248157
7	0.6888889
8	0.68888889
9	0.688888889
10	0.688888889
11	0.688888889
12	0.688888889
13	0.688888889
14	0.688888889
15	0.688888889
16	0.688888889
17	0.688888889
18	0.688888889
19	0.688888889
20	0.688888889
21	0.688888889
22	0.688888889
23	0.688888889
24	0.688888889
25	0.688888889
26	0.688888889
27	0.688888889
28	0.688888889
29	0.688888889
30	0.688888889
31	0.688888889
32	0.688888889
33	0.688888889
34	0.688888889
35	0.688888889
36	0.688888889
37	0.688888889
38	0.688888889
39	0.688888889
40	0.688888889
41	0.688888889
42	0.688888889
43	0.688888889
44	0.688888889
45	0.688888889
46	0.688888889
47	0.688888889
48	0.688888889
49	0.688888889
50	0.688888889
51	0.688888889
52	0.688888889
53	0.688888889
54	0.688888889
55	0.688888889
56	0.688888889
57	0.688888889
58	0.688888889
59	0.688888889
60	0.688888889
61	0.688888889
62	0.688888889
63	0.688888889
64	0.688888889
65	0.688888889
66	0.688888889
67	0.688888889
68	0.688888889
69	0.688888889
70	0.688888889
71	0.688888889
72	0.688888889
73	0.688888889
74	0.688888889
75	0.688888889
76	0.688888889
77	0.688888889
78	0.688888889
79	0.688888889
80	0.688888889
81	0.688888889
82	0.688888889
83	0.688888889
84	0.688888889
85	0.688888889
86	0.688888889
87	0.688888889
88	0.688888889
89	0.688888889
90	0.688888889
91	0.688888889
92	0.688888889
93	0.688888889
94	0.688888889
95	0.688888889
96	0.688888889
97	0.688888889
98	0.688888889
99	0.688888889

==> data/5pigeon-jump.txt <==
n tv	
1	0.831750186
2	0.758321668
3	0.691297676
4	0.630129589
5	0.574314247
6	0.523390663
7	0.476936633
8	0.441882298
9	0.422216333
10	0.403418043
11	0.385450587
12	0.368278467
13	0.351867512
14	0.336184857
15	0.321198915
16	0.306879348
17	0.293197037
18	0.280124048
19	0.267633592
20	0.255699999
21	0.244298672
22	0.233406054
23	0.222999594
24	0.213057704
25	0.20355973
26	0.194485912
27	0.185817348
28	0.177535965
29	0.169624483
30	0.16206638
31	0.154845866
32	0.147947847
33	0.141357901
34	0.135062244
35	0.129047709
36	0.123301713
37	0.117812235
38	0.112567794
39	0.107557418
40	0.102770629
41	0.098197419
42	0.093828226
43	0.08965392
44	0.085665778
45	0.081855468
46	0.078215036
47	0.074736881
48	0.071413744
49	0.068238693
50	0.065205107
51	0.062306662
52	0.059537318
53	0.056891306
54	0.054363116
55	0.051947485
56	0.049639387
57	0.04743402
58	0.045326798
59	0.043313342
60	0.041389467
61	0.039551177
62	0.037794655
63	0.036116254
64	0.03451249
65	0.032980038
66	0.031515719
67	0.030116496
68	0.028779469
69	0.027501869
70	0.026281047
71	0.025114476
72	0.02399974
73	0.022934532
74	0.021916648
75	0.02094398
76	0.020014518
77	0.019126339
78	0.018277606
79	0.017466565
80	0.016691539
81	0.015950928
82	0.015243201
83	0.014566896
84	0.013920615
85	0.013303026
86	0.012712852
87	0.012148875
88	0.011609931
89	0.011094908
90	0.010602742
91	0.01013242
92	0.009682969
93	0.009253464
94	0.008843019
95	0.008450786
96	0.008075958
97	0.00771776
98	0.007375456
99	0.007048339

==> data/ex-gibbs.txt <==
n fill
1		1.689223058
2		1.653610522
3		1.611225517
4		1.566421304
5		1.521033543
6		1.475987312
7		1.431759005
8		1.388588212
9		1.346587409
10		1.30580037
11		1.266233643
12		1.227873677
13		1.190696219
14		1.154671513
15		1.1197672
16		1.085949929
17		1.053186266
18		1.021443195
19		0.99068839
20		0.960890364
21		0.932018534
22		0.904043248
23		0.87693579
24		0.850668365
25		0.82521408
26		0.800546922
27		0.776641732
28		0.753474176
29		0.731020722
30		0.70925861
31		0.688165829
32		0.667721093
33		0.647903812
34		0.628694074
35		0.610072618
36		0.592020814
37		0.574520642
38		0.557554671
39		0.541106037
40		0.52515843
41		0.509696067
42		0.494703683
43		0.480166504
44		0.466070242
45		0.452401068
46		0.439145603


==> data/ex-jump-gamma1.txt <==
n fill
25	0.09375
50	0.11875
75	0.15625
100	0.25
200	0.375
300	0.53125
400	0.56875
500	0.65625
600	0.7
700	0.75
800	0.79375


==> data/ex-jump-gamma10.txt <==
n fill  std
25	0.302083333	0.086464608
50	0.397916667	0.082967949
75	0.475	0.088425168
100	0.4875	0.123401234
200	0.579166667	0.114517026
300	0.75625	0.118612859
400	0.80625	0.074869678
500	0.852083333	0.093830984
600	0.841666667	0.093483417
700	0.804166667	0.097405581
800	0.804166667	0.108172958
900	0.870833333	0.091619306


==> data/ex-jump-gamma5.txt <==
n fill
25	0.43125
50	0.475
75	0.625
100	0.45
200	0.8125
300	0.8875
400	0.8875
500	0.95625
600	0.9625
700	0.975
800	0.9625


==> data/ex-jump.txt <==
n fill
1	0.718564618
2	0.514505076
3	0.368238087
4	0.263507281
5	0.188549759
6	0.134910863
7	0.096530111
8	0.069067961
9	0.049418508
10	0.035359188
11	0.025299667
12	0.018102029
13	0.012952086
14	0.009267277
15	0.006630779
16	0.004744353
17	0.003394606
18	0.002428856
19	0.001737858
20	0.001243445
21	0.000889691
22	0.000636578
23	0.000455474
24	0.000325894


==> data/ex-orbital.txt <==
n fill  std
25	0.1625	0.084471396
50	0.120833333	0.09018692
75	0.272916667	0.142461008
100	0.335416667	0.152930006
200	0.095833333	0.087549589
300	0.254166667	0.14043583
400	0.154166667	0.109963694
500	0.3125	0.150951841
600	0.291666667	0.145087378
700	0.158333333	0.092608795
800	0.3625	0.133170473
900	0.133333333	0.093309149


==> data/quantum-5.txt <==
n tv
1	1.698150153866439
2	1.4808346980777687
3	1.309143873397979
4	1.2074163827911193
5	1.1124244537995016
6	1.062132524054861
7	1.0360266177521185
8	1.0116122819652342
9	0.987941343915132
10	0.9128213938372848
11	0.8727344911758068
12	0.8524630620259319
13	0.8331718868744643
14	0.8143449214696604
15	0.7529169129512082
16	0.7204886677290868
17	0.7041661978989955
18	0.6884666780047636
19	0.6730517838684639
20	0.6224434800959633
21	0.5958185274422243
22	0.5823899940380026
23	0.5694318642711197
24	0.5566847481770549
25	0.5149201257336584
26	0.4929613765488317
27	0.4818477558154032
28	0.47111349929012714
29	0.4605491561367371
30	0.426067053538326
31	0.40793548986105166
32	0.39872441104099476
33	0.38982495565128295
34	0.3810656532521348
35	0.3525906524418269
36	0.3376140757786976
37	0.32997671759026237
38	0.3225965934812889
39	0.3153328334036159
40	0.2918153034779586
41	0.27944276799012513
42	0.2731090241096839
43	0.26698794487239097
44	0.2609636889555802
45	0.24153835022495482
46	0.23131589481297055
47	0.22606246829695686
48	0.22098498594282745
49	0.21598815683473635
50	0.19994132135498893
51	0.19149444218816417
52	0.18713648547643186
53	0.1829241647543428
54	0.17877908073800455
55	0.16552192598642076
56	0.15854155400602687
57	0.15492598496647736
58	0.15143101329434708
59	0.14799212950137303
60	0.13703874619331538
61	0.1312697607874932
62	0.12826977016571892
63	0.12536967789591716
64	0.12251639839084727
65	0.11346572879131499
66	0.10869750480887755
67	0.10620802221776653
68	0.10380131699731662
69	0.10143370082765296
70	0.09395466749736438
71	0.09001328789184047
72	0.08794723616957789
73	0.0859497936178378
74	0.08398500308601113
75	0.07780425853160193
76	0.07454609659633918
77	0.07283129622367365
78	0.0711733754682538
79	0.0695427383524998
80	0.0644345695923077
81	0.06174099824217268
82	0.060317607919857345
83	0.05894138302252412
84	0.05758796202622696
85	0.053365968109656006
86	0.05113899700966196
87	0.049957396628091656
88	0.048814913982083485
89	0.04769149521695056
90	0.044201724264429934
91	0.04236040112542106
92	0.04137943996223556
93	0.04043092756739157
94	0.03949835532662997
95	0.03661364365540742
96	0.035091085140387314
97	0.03427663175955771
98	0.033489099316331046
99	0.03271489714434313


==> data/quantum-gibbs.txt <==
n tv	
1	0.849075077
2	0.740417349
3	0.654571937
4	0.603708191
5	0.589716577
6	0.575449403
7	0.561323806
8	0.547544856
9	0.534199682
10	0.521312767
11	0.508877253
12	0.496872139
13	0.485271395
14	0.474048553
15	0.463178813
16	0.452639844
17	0.442411917
18	0.432477731
19	0.42282212
20	0.413431735
21	0.40429475
22	0.395400602
23	0.386739773
24	0.378303613
25	0.370084195
26	0.362074194
27	0.354266802
28	0.346655643
29	0.339234717
30	0.331998349
31	0.324941149
32	0.318057977
33	0.311343918
34	0.304794257
35	0.298404462
36	0.292170167
37	0.286087158
38	0.280151362
39	0.274358838
40	0.268705769
41	0.263188452
42	0.257803294
43	0.252546809
44	0.247415607
45	0.242406394
46	0.23751597
47	0.232741221
48	0.228079118
49	0.223526716
50	0.219081147
51	0.214739623
52	0.211582578
53	0.208632736
54	0.205726899
55	0.202864261
56	0.200126921
57	0.197466391
58	0.194841598
59	0.192252009
60	0.189697109
61	0.187176393
62	0.184689372
63	0.182235567
64	0.17981451
65	0.177425744
66	0.175068819
67	0.172743297
68	0.170448744
69	0.168184739
70	0.165950864
71	0.163746711
72	0.161571875
73	0.159425963
74	0.157308583
75	0.155219352
76	0.153157891
77	0.151123829
78	0.149116797
79	0.147136436
80	0.145182387
81	0.1432543
82	0.141351829
83	0.139474631
84	0.137622369
85	0.135794712
86	0.133991332
87	0.132211905
88	0.130456113
89	0.128723641
90	0.12701418
91	0.125327423
92	0.123663068
93	0.122020817
94	0.120400377
95	0.118801458
96	0.117223774
97	0.115667042
98	0.114130985
99	0.112615327

==> data/quantum-jump.txt <==
n tv	
1	0.832148312
2	0.759044586
3	0.692305032
4	0.631376366
5	0.575753054
6	0.524976454
7	0.47862898
8	0.442102139
9	0.422438847
10	0.403642146
11	0.385675274
12	0.368502821
13	0.352090708
14	0.336406159
15	0.321417677
16	0.307095009
17	0.293409113
18	0.280332129
19	0.267837335
20	0.255899121
21	0.244492946
22	0.233595302
23	0.22318368
24	0.213236535
25	0.203733244
26	0.194654079
27	0.185980166
28	0.177693455
29	0.169776684
30	0.162213351
31	0.154987679
32	0.148084588
33	0.141489666
34	0.135189139
35	0.129169845
36	0.123419208
37	0.117925211
38	0.112676375
39	0.107661733
40	0.102870807
41	0.098293589
42	0.093920519
43	0.089742463
44	0.085750699
45	0.081936895
46	0.078293092
47	0.074811688
48	0.071485422
49	0.068307359
50	0.065270876
51	0.062369645
52	0.059597623
53	0.056949038
54	0.054418377
55	0.052000375
56	0.04969
57	0.04748245
58	0.045373134
59	0.04335767
60	0.04143187
61	0.039591736
62	0.037833446
63	0.036153352
64	0.034547968
65	0.033013964
66	0.031548158
67	0.030147512
68	0.028809124
69	0.02753022
70	0.026308151
71	0.025140387
72	0.02402451
73	0.02295821
74	0.021939281
75	0.020965614
76	0.020035197
77	0.019146104
78	0.018296497
79	0.017484621
80	0.016708797
81	0.015967422
82	0.015258964
83	0.014581961
84	0.013935014
85	0.013316786
86	0.012726002
87	0.012161443
88	0.011621941
89	0.011106386
90	0.010613712
91	0.010142903
92	0.009692987
93	0.009263038
94	0.008852168
95	0.008459529
96	0.008084313
97	0.007725745
98	0.007383087
99	0.007055631

==> data/upper-bound.txt <==
n tv	
1	0.987179487
2	0.97452334
3	0.962029451
4	0.94969574
5	0.937520154
6	0.925500664
7	0.913635271
8	0.901921999
9	0.890358896
10	0.878944038
11	0.867675525
12	0.85655148
13	0.845570051
14	0.834729409
15	0.82402775
16	0.813463292
17	0.803034275
18	0.792738964
19	0.782575644
20	0.772542623
21	0.76263823
22	0.752860817
23	0.743208755
24	0.733680438
25	0.724274278
26	0.714988711
27	0.705822189
28	0.696773186
29	0.687840197
30	0.679021733
31	0.670316326
32	0.661722527
33	0.653238905
34	0.644864047
35	0.636596559
36	0.628435065
37	0.620378205
38	0.612424638
39	0.60457304
40	0.596822104
41	0.589170538
42	0.58161707
43	0.574160441
44	0.56679941
45	0.559532751
46	0.552359254
47	0.545277725
48	0.538286985
49	0.53138587
50	0.52457323
51	0.517847932
52	0.511208856
53	0.504654897
54	0.498184962
55	0.491797975
56	0.485492873
57	0.479268606
58	0.473124136
59	0.467058442
60	0.461070513
61	0.455159353
62	0.449323977
63	0.443563413
64	0.437876702
65	0.432262899
66	0.426721067
67	0.421250284
68	0.415849639
69	0.410518233
70	0.405255179
71	0.4000596
72	0.394930631
73	0.389867417
74	0.384869117
75	0.379934898
76	0.375063938
77	0.370255425
78	0.365508561
79	0.360822554
80	0.356196624
81	0.35163
82	0.347121923
83	0.342671642
84	0.338278416
85	0.333941513
86	0.329660212
87	0.325433799
88	0.321261571
89	0.317142833
90	0.313076899
91	0.309063093
92	0.305100745
93	0.301189197
94	0.297327797
95	0.293515902
96	0.289752878
97	0.286038097
98	0.282370942
99	0.278750802
